Fast and spectrally accurate construction of adaptive diagonal basis sets for electronic structure

In this article, we combine the periodic sinc basis set with a curvilinear coordinate system for electronic structure calculations. This extension allows for variable resolution across the computational domain, with higher resolution close to the nuclei and lower resolution in the inter-atomic regions. We address two key challenges that arise while using basis sets obtained by such a coordinate transformation. First, we use pseudospectral methods to evaluate the integrals needed to construct the Hamiltonian in this basis. Second, we demonstrate how to construct an appropriate coordinate transformation by solving the Monge-Amp\`ere equation using a new approach that we call the cyclic Knothe-Rosenblatt flow. The solution of both of these challenges enables mean-field calculations at a cost that is log-linear in the number of basis functions. We demonstrate that our method approaches the complete basis set limit faster than basis sets with uniform resolution. We also emphasize how these basis sets satisfy the diagonal approximation, which is shown to be a consequence of the pseudospectral method. The diagonal approximation is highly desirable for the solution of the electronic structure problem in many frameworks, including mean field theories, tensor network methods, quantum computing, and quantum Monte Carlo.

==> graphs/Be2_result.dat <==
10	-24.768819
14	-31.083577
18	-29.11835
22	-27.736013
26	-28.034199
30	-28.060906
34	-28.047611
38	-28.048383
42	-28.048835
46	-28.0488
50	-28.048855
54	-28.048857
58	-28.048858
62	-28.048847
66	-28.048851


==> graphs/Be_result.dat <==
10	-13.930995
14	-14.091864
18	-14.062267
22	-14.081602
26	-14.076606
30	-14.077136
34	-14.077175
38	-14.077168
42	-14.077162

==> graphs/He2_result.dat <==
10	-4.8407129	-5.2248245
14	-5.1936527	-5.1640389
18	-5.1266442	-5.1704100
22	-5.1329350	-5.1658831
26	-5.1569641	-5.1646363
30	-5.1634191	-5.1640868
34	-5.1583620	-5.1638743
38	-5.1623021	-5.1636996
42	-5.1632731	-5.1636000
46	-5.1633117	-5.1635574
50	-5.1633086	-5.1635428
54	-5.1634333	-5.1635447
58	-5.1633971	-5.1635506
62	-5.1634032	-5.1635556
66	-5.1634801	-5.1635576
70	-5.1634439	-5.1635582
74	-5.1634761	-5.1635582
78	-5.1635016	-5.1635580
82	-5.1634787	-5.1635578
86	-5.1634937	-5.1635576
90	-5.1635055	-5.1635574
94	-5.1635130	-5.1635571
98	-5.16350236	-5.16355686
102	-5.16349451	-5.16355657


==> graphs/He_result.dat <==
10	1000	-2.5669972
14	2744	-2.5821617
18	5832	-2.5825392
22	10648	-2.5829542
26	17576	-2.5828426
30	27000	-2.5828524
34	39304	-2.5828689
38	54872	-2.5828683


==> graphs/He_result2.dat <==
10	-2.563587	-2.56525	-2.582865	-2.352702	-2.290689341
14	-2.583336	-2.580416	-2.581792	-2.57616	-2.441949559
18	-2.581498	-2.582281	-2.581715	-2.57018	-2.50381969
22	-2.582746	-2.582663	-2.582727	-2.578339	-2.533125898
26	-2.583043	-2.583025	-2.583027	-2.579984	-2.549022194
30	-2.583094	-2.583081	-2.583075	-2.581402	-2.558585464
34	-2.583075	-2.58306	-2.583057	-2.58225	-2.564779837
38	-2.583048	-2.583034	-2.58303	-2.582721	-2.569009594
42	-2.583031	-2.583017	-2.583013	-2.582884	-2.572013018
46	-2.583027	-2.583012	-2.583009	-2.582964	-2.574211254
50	-2.583029	-2.58301442	-2.583011	-2.58301	-2.575860011
54	-2.583033	-2.583018	-2.583014	-2.583029	-2.577121853
58	-2.583036	-2.583021	-2.583017	-2.583029	-2.578104252
62	-2.583038	-2.583024	-2.58302	-2.583023	-2.578880455
66	-2.58304	-2.583025	-2.583022	-2.583019	-2.579501898
70	-2.583041	-2.583027	-2.583023	-2.583015	-2.580005683
74	0	0	0	0	-2.580417784
78	0	0	0	0	-2.580758592
82	0	0	0	0	-2.581042511
86	0	0	0	0	-2.581280821
90	0	0	0	0	-2.581482782
94	0	0	0	0	-2.581654609
98	0	0	0	0	-2.581802113
102	0	0	0	0	-2.581928948
106	0	0	0	0	-2.582038737
110	0	0	0	0	-2.582134519
114	0	0	0	0	-2.582218497
118	0	0	0	0	-2.582291877
122	0	0	0	0	-2.582357338
126	0	0	0	0	-2.582414088
130	0	0	0	0	-2.5824653
134	0	0	0	0	-2.58251087
138	0	0	0	0	-2.582551514
142	0	0	0	0	-2.582587865
146	0	0	0	0	-2.582620791
150	0	0	0	0	-2.58265034
154	0	0	0	0	-2.582677125
158	0	0	0	0	-2.582700636
162	0	0	0	0	-2.582723349
166	0	0	0	0	-2.582743589
170	0	0	0	0	-2.582761892
174	0	0	0	0	-2.582778516
178	0	0	0	0	-2.582793995
182	0	0	0	0	-2.58280809
186	0	0	0	0	-2.58282105
190	0	0	0	0	-2.582832841


==> graphs/Kinetic_result.dat <==
8	0.157794683049362	0.130071089050714	0.23674814217616	1.51441049175571
10	4.18120650813592E-05	0.026585110072629	0.001231993137606	0.26029961175145
12	0.001348978790966	0.00264558145607	0.002546276403983	0.02754012146878
14	0.000196720822786	0.000836306956062	0.000965886470057	0.001737101183396
16	1.08962436140558E-06	1.10905989973986E-05	4.3719370287576E-05	6.55306954255863E-05
18	1.6027024862808E-05	4.25215982513549E-05	4.31976047421401E-05	1.48958435453039E-06
20	1.16277520856301E-06	5.36401940998132E-06	7.22734242941669E-06	2.05274091058527E-08
22	1.69770793512214E-06	2.20787815674583E-06	1.75609823571676E-06	1.72263092679259E-10


==> graphs/ch4_result.dat <==
10	-39.160062
14	-39.595974
18	-39.272913
22	-39.334834
26	-39.02381
30	-38.918995
34	-38.900205
38	-38.86306
42	-38.841705
46	-38.83594
50	-38.833335
54	-38.831729
58	-38.831128
62	-38.831329
66	-38.831653
70	-38.831638
74	-38.83146
78	-38.83138
82	-38.83139
86	-38.831364


==> graphs/diagCuspy.dat <==
   10   -1.059750   -0.348624   -0.713236  -0.692464 
   20   -1.027055   -0.519739   -0.670908  -0.669762 
   30   -0.977357   -0.600606   -0.670303  -0.669778 
   40   -0.918736   -0.638691   -0.670072  -0.669777 
   50   -0.861298   -0.656020   -0.669966  -0.669777 
   60   -0.813027   -0.663645   -0.669908  -0.669777 
   70   -0.776682   -0.666960   -0.669873  -0.669777 
   80   -0.750827   -0.668423   -0.669851  -0.669777 
   90   -0.732674   -0.669092   -0.669835  -0.669777 
  100   -0.719775   -0.669412   -0.669824  -0.669777 
  110   -0.710401   -0.669574   -0.669816  -0.669777 
  120   -0.703418   -0.669660   -0.669810  -0.669777 
  130   -0.698091   -0.669707   -0.669805  -0.669777 
  140   -0.693940   -0.669735   -0.669801  -0.669777 
  150   -0.690644   -0.669752   -0.669798  -0.669777 
  160   -0.687984   -0.669762   -0.669795  -0.669777 
  170   -0.685805   -0.669769   -0.669793  -0.669777 
  180   -0.683998   -0.669773   -0.669791  -0.669777 
  190   -0.682482   -0.669776   -0.669790  -0.669777 



==> graphs/diagSmooth.dat <==
   10   -1.059750   -0.404785   -0.834797  -0.802703 
   20   -1.027057   -0.605834   -0.769412  -0.769246 
   30   -0.977791   -0.696924   -0.769261  -0.769257 
   40   -0.921479   -0.738420   -0.769256  -0.769256 
   50   -0.869758   -0.756592   -0.769256  -0.769256 
   60   -0.830046   -0.764167   -0.769256  -0.769256 
   70   -0.803318   -0.767225   -0.769256  -0.769256 
   80   -0.787046   -0.768447   -0.769256  -0.769256 
   90   -0.777962   -0.768937   -0.769256  -0.769256 
  100   -0.773275   -0.769134   -0.769256  -0.769256 
  110   -0.771020   -0.769211   -0.769256  -0.769256 
  120   -0.769998   -0.769241   -0.769256  -0.769256 
  130   -0.769557   -0.769252   -0.769256  -0.769256 
  140   -0.769375   -0.769255   -0.769256  -0.769256 
  150   -0.769302   -0.769256   -0.769256  -0.769256 
  160   -0.769273   -0.769256   -0.769256  -0.769256 
  170   -0.769262   -0.769256   -0.769256  -0.769256 
  180   -0.769258   -0.769256   -0.769256  -0.769256 
  190   -0.769257   -0.769256   -0.769256  -0.769256 

